Online Shielding for Stochastic Systems

In this paper, we propose a method to develop trustworthy reinforcement learning systems. To ensure safety especially during exploration, we automatically synthesize a correct-by-construction runtime enforcer, called a shield, that blocks all actions that are unsafe with respect to a temporal logic specification from the agent. Our main contribution is a new synthesis algorithm for computing the shield online. Existing offline shielding approaches compute exhaustively the safety of all states-action combinations ahead-of-time, resulting in huge offline computation times, large memory consumption, and significant delays at run-time due to the look-ups in a huge database. The intuition behind online shielding is to compute during run-time the set of all states that could be reached in the near future. For each of these states, the safety of all available actions is analysed and used for shielding as soon as one of the considered states is reached. Our proposed method is general and can be applied to a wide range of planning problems with stochastic behavior. For our evaluation, we selected a 2-player version of the classical computer game SNAKE. The game requires fast decisions and the multiplayer setting induces a large state space, computationally expensive to analyze exhaustively. The safety objective of collision avoidance is easily transferable to a variety of planning tasks.

==> Online Shielding_NFM21/datasets/classic.dat <==
episodes woshield wshield
0 -372.7 -320.1
10 -213 -3.6
20 -223.7 206.4
30 -179.1 242.4
40 -133.5 254.3
50 -178.2 281.4
60 -105.1 347.9
70 -199.8 408
80 -200.4 538
90 25.2 380.7
100 -116.9 674.1
110 -0.7 427.5
120 -71.9 390.1
130 76.6 218.2
140 -79.1 588.6
150 -143.1 553.4
160 -78.4 169.5
170 -202.1 462.2
180 -24.5 528
190 -200 292
200 -43.9 717.1
210 -206.8 155.9
220 -129.4 498.5
230 -254.8 260.8
240 41.7 353.9
250 -88 394.7
260 -162.7 352
270 -61 224.8
280 -185.6 203
290 -166.6 397.2

==> Online Shielding_NFM21/datasets/small.dat <==
episodes woshield wshield
0 -442.8 -402.2
10 -319.8 87.1
20 -392.1 432.3
30 -347.4 376.9
40 -399.5 495.8
50 -413 488
60 -374 508.9
70 -400 512.2
80 -405.6 517.6
90 -407.2 617.3
100 -427.6 503.8
110 -409 694.4
120 -377.4 628.7
130 -282.3 560.9
140 -429.8 655.4
150 -299.3 611.5
160 -301.3 599.3
170 -360 472.8
180 -232.5 603
190 -181.2 607.9
200 -321.5 711
210 -421 685
220 -259.7 597.2
230 -298.1 617.9
240 -409.4 596.5
250 -370.2 699.6
260 -402.8 609.5
270 -429.8 573.7
280 -379.4 685.6
290 -295.5 710.4

==> Online Shielding_NFM21/datasets/warehouse.dat <==
episodes woshield shield2 shield4 shield8
0 -520 49 -41 299
10 -388 -51 83 310
20 -386 -137 220 500
30 -398 84 642 525
40 -376 -37 98 80
50 -130 57 197 -32
60 13 73 91 81 219
70 -133 -32 206 421
80 -143 -79 220 616
90 -10 -65 520 517
100 -135 92 309 521
110 -99 -146 413 640
120 -27 64 200 636
130 -339 -52 323 507
140 -366 -250 327 389
150 198 102 224 517
160 -153 -26 187 529
170 -128 195 522 381
180 -8 -30 323 638
190 -136 -53 195 633
200 -338 -46 530 86
210 -238 -171 432 423
220 -130 -142 325 404
230 -252 -43 329 408
240 -230 -145 295 518
250 266 -164 323 407
260 -134 -59 313 289
270 -253 -143 424 194
280 -363 85 542 735
290 -254 83 311 299

==> datasets/classic.dat <==
episodes woshield wshield
0 -372.7 -320.1
10 -213 -3.6
20 -223.7 206.4
30 -179.1 242.4
40 -133.5 254.3
50 -178.2 281.4
60 -105.1 347.9
70 -199.8 408
80 -200.4 538
90 25.2 380.7
100 -116.9 674.1
110 -0.7 427.5
120 -71.9 390.1
130 76.6 218.2
140 -79.1 588.6
150 -143.1 553.4
160 -78.4 169.5
170 -202.1 462.2
180 -24.5 528
190 -200 292
200 -43.9 717.1
210 -206.8 155.9
220 -129.4 498.5
230 -254.8 260.8
240 41.7 353.9
250 -88 394.7
260 -162.7 352
270 -61 224.8
280 -185.6 203
290 -166.6 397.2

==> datasets/small.dat <==
episodes woshield wshield
0 -442.8 -402.2
10 -319.8 87.1
20 -392.1 432.3
30 -347.4 376.9
40 -399.5 495.8
50 -413 488
60 -374 508.9
70 -400 512.2
80 -405.6 517.6
90 -407.2 617.3
100 -427.6 503.8
110 -409 694.4
120 -377.4 628.7
130 -282.3 560.9
140 -429.8 655.4
150 -299.3 611.5
160 -301.3 599.3
170 -360 472.8
180 -232.5 603
190 -181.2 607.9
200 -321.5 711
210 -421 685
220 -259.7 597.2
230 -298.1 617.9
240 -409.4 596.5
250 -370.2 699.6
260 -402.8 609.5
270 -429.8 573.7
280 -379.4 685.6
290 -295.5 710.4

==> datasets/warehouse.dat <==
episodes woshield shield2 shield4 shield8
0 -520 49 -41 299
10 -388 -51 83 310
20 -386 -137 220 500
30 -398 84 642 525
40 -376 -37 98 80
50 -130 57 197 -32
60 13 73 91 81 219
70 -133 -32 206 421
80 -143 -79 220 616
90 -10 -65 520 517
100 -135 92 309 521
110 -99 -146 413 640
120 -27 64 200 636
130 -339 -52 323 507
140 -366 -250 327 389
150 198 102 224 517
160 -153 -26 187 529
170 -128 195 522 381
180 -8 -30 323 638
190 -136 -53 195 633
200 -338 -46 530 86
210 -238 -171 432 423
220 -130 -142 325 404
230 -252 -43 329 408
240 -230 -145 295 518
250 266 -164 323 407
260 -134 -59 313 289
270 -253 -143 424 194
280 -363 85 542 735
290 -254 83 311 299
